ROSS: Relearning from Self-Generated Rollouts through Selective Supervision

Large language model post-training generates self-generated rollouts through reinforcement learning and on-policy distillation, yet this experience is often treated as stale once the policy advances. Historical rollouts can remain compatible with a later policy while preserving behaviors that the policy no longer expresses reliably. However, they may also contain mistakes, abandoned attempts, and redundant actions that should not be imitated, motivating finer-grained selective supervision. We introduce ROSS (Relearning from Self-Generated Rollouts through Selective Supervision), which preserves the full historical trajectory as context while applying loss only to selected model-generated continuations. Across domain-specific reinforcement learning, multi-teacher on-policy distillation, and agentic reinforcement learning, ROSS consistently improves upstream checkpoints and outperforms baselines across mathematics, code generation, instruction following, and software engineering. On Qwen3.6-35B-A3B, ROSS improves the six-benchmark MOPD average from 58.40% to 62.20% and SWE-bench Verified from 64.20% to 68.40%. These results show that self-rollout training leaves behind reusable behavioral experience that can yield further gains through offline supervised fine-tuning (SFT), without additional policy rollouts.

==> content-verification.json <==
{
  "identical_content_files": [
    {
      "source": "text/method.tex",
      "destination": "text/method.tex",
      "sha256": "65c39a12aa287127aea535dca88729ee30eed3b5feee5304f38aa8cda183c289",
      "identical": true
    },
    {
      "source": "text/intro.tex",
      "destination": "text/intro.tex",
      "sha256": "eccdeb7e266033b0496149e441112b57cb8b8deb1df0a3d7392b51786444d349",
      "identical": true
    },
    {
      "source": "text/conclusion.tex",
      "destination": "text/conclusion.tex",
      "sha256": "3c652734f6028e13bcf0cf65c9cb2167075dd954ae44101d1d9e6e1b642dbc10",
      "identical": true
    },
    {
      "source": "text/abstract.tex",
      "destination": "text/abstract.tex",
      "sha256": "564c8aea644017a7e42cd2a5a13e290f236fce6a3ba7a78dabd6e3cfad51ab74",
      "identical": true
    },
    {
      "source": "text/iclr.tex",
      "destination": "text/iclr.tex",
      "sha256": "d9fa3507aab6a5056dd2f60f7fca956fe42ac59ed5313be78d49589a8eaedd04",
      "identical": true
    },
    {
      "source": "text/preliminary.tex",
      "destination": "text/preliminary.tex",
      "sha256": "3cbff12456d5e3955b677e71ce599c86d2af941a6ebbd78ecda7da7d7c7d9445",
      "identical": true
    },
    {
      "source": "text/related_work.tex",
      "destination": "text/related_work.tex",
      "sha256": "7b3dbd8a94891bbdad35d34f8e57d64c39fee822571d4185b2977f674e61b43f",
      "identical": true
    },
    {
      "source": "figures/fig_underconsolidation.pdf",
      "destination": "figures/fig_underconsolidation.pdf",
      "sha256": "6ce8e28e60f15e7143253cc95b66d199dff0d318297dd5e7795249db11a9d696",
      "identical": true
    },
    {
      "source": "figures/method_v2.pdf",
      "destination": "figures/method_v2.pdf",
      "sha256": "b449acd6bd5dfd2ccc12af2302b818737c8756647b6c233067b63ad07f6b0f74",
      "identical": true
    },
    {
      "source": "figures/initialization_comparison.pdf",
      "destination": "figures/initialization_comparison.pdf",
      "sha256": "d070471b950ae493721e0926c5e4b4f2bb9b0eddd24081923426044dd1fe23f5",
      "identical": true
    },
    {
      "source": "figures/panel_c_rollout_example.pdf",
      "destination": "figures/panel_c_rollout_example.pdf",
      "sha256": "2e88294dea83d08e50dfe6e2fa042e609a2f3eadd3ae0838cab3ee7dbede86df",
      "identical": true
    },
    {
      "source": "figures/method.pdf",
      "destination": "figures/method.pdf",
      "sha256": "16a9db133ea27796e501f07b151a7b1149810e347047940ef40ace250209ae7c",
      "identical": true
    },
    {
      "source": "figures/ood_retention.pdf",
      "destination": "figures/ood_retention.pdf",
      "sha256": "7978c182589eb8f88da3311c3ba9c86c8619fbb01cc4d7dd7af66c7ac9dd23b1",
      "identical": true
    },
    {
      "source": "figures/math_code_entropy_token_ter_step1_100.pdf",
      "destination": "figures/math_code_entropy_token_ter_step1_100.pdf",
      "sha256": "f1ac474d99f761f63bc3e0c4036b68e2cddf68b743a914f248a36b9cedc734e3",
      "identical": true
    },
    {
      "source": "figures/panel_a_policy_space.pdf",
      "destination": "figures/panel_a_policy_space.pdf",
      "sha256": "2589fddea03f914fd15c5220a220f7ff9539e41d1824a4cb44ca61ffea27c8fa",
      "identical": true
    },
    {
      "source": "figures/expert_quadrant_harmonized.pdf",
      "destination": "figures/expert_quadrant_harmonized.pdf",
      "sha256": "be476e039c612a277f96cd811037eb5be43b4407a624a6487b2d51635315e2c9",
      "identical": true
    },
    {
      "source": "figures/expert_quadrant_georgia.pdf",
      "destination": "figures/expert_quadrant_georgia.pdf",
      "sha256": "11cf9cfb102eabc962f0805d2b96c739cf4052f78ca0f0130347eb4a450645c6",
      "identical": true
    },
    {
      "source": "figures/idea.png",
      "destination": "figures/idea.png",
      "sha256": "4f1f83c0fdb95f3bcae7273d1cb1884d1cfb8f5ea487fb3db141bdfcb07df004",
      "identical": true
    },
    {
      "source": "figures/mask_category_appendix_heatmap.pdf",
      "destination": "figures/mask_category_appendix_heatmap.pdf",
      "sha256": "64c214044d881826744056481995957e9e134fbf4e058e1634a32ba571eb82f8",
      "identical": true
    },
    {
      "source": "figures/mask_category_main_compact.pdf",
      "destination": "figures/mask_category_main_compact.pdf",
      "sha256": "edaa7b108f965ee7effee37c265b5c0e664ad793f6ef6a18be28525890248cb7",
      "identical": true
    },
    {
      "source": "figures/compatibility.pdf",
      "destination": "figures/compatibility.pdf",
      "sha256": "7589ccc6cfcfc89e9a7a2c8b68c2d5f11361fb5c798dc057ec6f2e4a6b32ef6c",
      "identical": true
    },
    {
      "source": "math_commands.tex",
      "destination": "math_commands.tex",
      "sha256": "90473c4d0542070db244cea73ef962d6cddc5b2a746757e6a40ddf5fdfb90ba9",
      "identical": true
    },
    {
      "source": "iclr2027_conference.bib",
      "destination": "bibliography/references.bib",
      "sha256": "44f1aae5578c788961b8b6e69f4284d8b7a8dd6cf1370a9e6e41636828aeee98",
      "identical": true
    }
  ],
  "citation_commands_unchanged": 35,
  "compiled_bibliography_byte_identical": true,
  "bibliography_entries": 36,
  "title_preserved": true,
  "output_pages": 21,
  "layout_revision": "Removed forced page break after Figure 1; Introduction flows onto page 1.",
  "layout_modified_files": [
    {
      "file": "text/exp.tex",
      "original_sha256": "b291a5bad4587c3c60dbf565cf34ace6cc2d9d9a1aa2c81b39ba4ab362975a5e",
      "output_sha256": "c37b82573acea1c6703a93bb52c8fb9ba6bd6b31cab85bac0d0b7efc7415ea2c",
      "change": "Group Table 4 and Figure 5 in one top float, table before figure. Verified unchanged prose, table cells, figure and caption. Table 5 placement changed from H to !t, allowing both C.1 paragraphs on appendix first page. Reserve 8 baselines before C.2 to avoid a short opening at page bottom.",
      "table_4_page": 8,
      "figure_5_page": 8
    },
    {
      "file": "text/appendix.tex",
      "original_sha256": "42c007b21b287e5ca5edb17415aad42c72e326e6ba40b5cc29974fbf78e3277d",
      "output_sha256": "0b4854742cb1ed67551079750e6ef411682559ef71f7d75ec38bc5551acd4b09",
      "change": "Insert contributors input immediately after appendix command; all original appendix text otherwise unchanged."
    }
  ],
  "user_requested_changes": [
    "Delete AI Use Statement and Reproducibility Statement",
    "Set cover author to AllSpark Team",
    "Replace cover metadata with Date: September 28, 2026",
    "Add supplied Contributors as Appendix A, shifting original appendices A-G to B-H"
  ],
  "appendix_cross_references": "Recompiled and resolved after appendix renumbering.",
  "bibliography_spacing_pt": 2,
  "contributors_page": 12,
  "c1_paragraphs_page": 12
}

